Coupling techniques for nonlinear hyperbolic equations. II. Resonant interfaces with internal structure

In the first part of this series, an augmented PDE system was introduced in order to couple two nonlinear hyperbolic equations together. This formulation allowed the authors, based on Dafermos's self-similar viscosity method, to establish the existence of self-similar solutions to the coupled Riemann problem. We continue here this analysis in the {restricted} case of one-dimensional scalar equations and investigate the internal structure of the interface in order to derive a selection criterion associated with the underlying regularization mechanism and, in turn, to characterize the nonconservative interface layer. In addition, we identify a new criterion that selects double-waved solutions that are also continuous at the interface. We conclude by providing some evidence that such solutions can be non-unique when dealing with non-convex flux-functions.

==> Response-to-referees.txt <==

Responses to the referee

First of all, the authors would like to thank the referee for his helpful remarks. Hereafter we describe the modifications that have been made accordingly. For convenience of the referee, the more significant changes have been highlighted in blue color in the pdf version of the revised paper.

In his point 1, the referee invites us to improve the description of possible applications. We agree that the scalar nature of our study reduces the immediate range of possible applications, and it appears that our results do not extend immediately to ``real life'' situations. In order to enlarge the connection with related very active topics, in the introduction we have added references to some of the most recent works, in particular the references pointed out by the referee.

We took carefully the points 2 to 6 made by the referee and, in particular, we adapted the presentation and corrected the typos, as well as some English spelling errors. Some unnecessary equations numbers have been removed. To take into account the points 1 and 5, some references have been added.



